A New Approach to DDoS Defense using SDN and NFV

Networks today rely on expensive and proprietary hard- ware appliances, which are deployed at fixed locations, for DDoS defense. This introduces key limitations with respect to flexibility (e.g., complex routing to get traffic to these "chokepoints") and elasticity in handling changing attack patterns. We observe an opportunity to ad- dress these limitations using new networking paradigms such as software-defined networking (SDN) and network functions virtualization (NFV). Based on this observation, we design and implement of Bohatei, an elastic and flexible DDoS defense system. In designing Bohatei, we address key challenges of scalability, responsive- ness, and adversary-resilience. We have implemented defenses for several well-known DDoS attacks in Bohatei. Our evaluations show that Bohatei is scalable (handling 500 Gbps attacks), responsive (mitigating attacks within one minute), and resilient to dynamic adversaries.

==> meeting/20141003/memo_20141003.txt <==
Memo for the meeting at 2014/10/03
- D module is offlined, to handle only the meta data
- C, R module is inlined
- We assume that we know the expected traffic distribution on the chain in advance (ref: chaining.ppt)
- Every module handles packets sequentially, not in parallel

Solution for the resource management
- Heuristics
  Every attack from the Pop(i) goes to the nearest DC 
- 

ToDo
- Understand Vyas every formalization perfectly
- Begin to write the paper and find what is done/missing.

==> plots/data/adversary_attack_type_change.txt <==
0 1 1
2 1 1
4 1 1
6 1 1
8 1 1
10 1 1
12 1 1
14 1 1
16 1 1
18 1 1
20 1 1
22 1 1
24 1 1
26 1 1
28 1 1
30 1 0.976194282
32 1 0.452382726
34 1 0.500001972
36 1 0.47619231
38 1 0.404763479
40 1 0.571430803
42 1 0.428573142
44 1 0.500001972
46 1 0.571430803
48 1 0.500001972
50 1 0.428573142
52 1 0.412834467
54 1 0.403779289
56 1 0.403779289
58 1 0.303779289
60 0.930432176 0.004724111
62 0.190857882 0.004724111
64 0.190857882 0.004724111
66 1 0.003779289
68 1 0.004724111
70 1 0.004724111
72 1 0
74 1 0
76 1 0
78 1 0.000944822
80 1 0
82 1 0.000944822
84 1 0
86 1 0.000944822
88 1 0
90 0.90657494 0
92 1 0
94 1 0
96 1 0
98 1 0
100 1 0
102 1 0
104 1 0
106 1 0
108 1 0
110 1 0
112 1 0
114 1 0
116 1 0
118 1 0
120 0.930432176 0
122 0.930432176 0
124 0.978146646 0
126 1 0
128 1 0
130 1 0
132 1 0
134 1 0
136 1 0
138 1 0
140 1 0
142 1 0
144 1 0
146 1 0
148 1 0
150 1 0
152 1 0
154 1 0
156 1 0
158 1 0
160 1 0
162 1 0
164 1 0
166 1 0
168 1 0
170 1 0
172 1 0
174 1 0
176 1 0
178 1 0

==> plots/data/adversary_attack_volume_change.txt <==
2 1 1 1
4 1 1 1
6 1 1 1
8 1 1 1
10 1 1 1
12 1 1 1
14 1 1 1
16 1 1 1
18 1 1 1
20 1 1 1
22 1 1 1
24 1 1 1
26 1 1 1
28 1 1 1
30 1 1 1
32 0.023857235 1 0.69047888
34 0 0.023809584 0.071428831
36 0 0.047619247 0.095238493
38 0.095428941 0.14285774 0.309525064
40 0.047714471 0.285715401 1
42 0.047714471 0.238096155 1
44 0.047714471 0.380953895 1
46 0.095428941 0.309525064 1
48 0.262429588 0.333334648 1
50 0.143143412 0.333334648 1
52 0.262429588 0.261905818 1
54 0.214715117 1 1
56 0.214715117 1 1
58 1 1 1
60 1 1 1
62 1 1 0.857146204
64 1 0.071428831 0.047619247
66 1 0.071428831 0.023809584
68 0.095428941 0.047619247 0.190476908
70 0.095428941 0.095238493 0.261905818
72 0.071571706 0.190476908 0.333334648
74 0.095428941 0.190476908 0.285715401
76 0.190857882 0.285715401 0.261905818
78 0.143143412 0.261905818 0.333334648
80 0.262429588 0.261905818 0.238096155
82 0.214715117 0.309525064 1
84 0.214715117 0.285715401 1
86 0.334001294 0.214286571 1
88 0.143143412 0.238096155 1
90 0.381715764 1 1
92 0.286286823 1 0.61905005
94 0.596430882 0.047619247 0.047619247
96 0.071571706 0.047619247 0.023809584
98 0.143143412 0.047619247 0.119048077
100 0.286286823 0.047619247 0.166667324
102 0.334001294 0.071428831 1
104 0.45328747 0.095238493 1
106 0.45328747 0.166667324 1
108 0.45328747 1 1
110 0 1 1
112 0 1 1
114 0 1 1
116 0 1 1
118 0.047714471 1 1
120 0.047714471 1 1
122 0.047714471 0.952384619 0.904765451
124 0.023857235 0.047619247 0.095238493
126 0.023857235 0.031428831 0.095238493
128 0 0.0319048077 1
130 0.023857235 0.0306667324 1
132 0.023857235 0.0200476908 1
134 0 0.0093811556 1
136 0.023857235 0.0075240387 1
138 0.023857235 0.00619231 1
140 0.023857235 0.0052859634 1
142 0 0.0052859634 1
144 0.023857235 0.47619231 1
146 0 0.595240387 1
148 0 0.642859634 1
150 0 0.642859634 1

==> plots/data/all_attacks.txt <==
0 0.81845871 0.799544182 0.594185873
5 0.876859488 0.851632276 0.638562095
10 0.88900427 0.868339279 0.651091396
15 0.899918926 0.87567294 0.65640766
20 0.903728424 0.880651303 0.659765801
25 0.906980984 0.883542132 0.661807443
30 0.922920634 0.898502954 0.67366187
35 0.921117003 0.898408949 0.672205646
40 0.923983306 0.898145579 0.67237862
45 0.92073756 0.898406609 0.672036631
50 0.922543342 0.897855766 0.676668918
55 0.920708658 0.898906267 0.677194171
60 0.92211549 0.901131051 0.716499142
65 0.872289023 0.828783405 0.605960739
70 0.749569764 0.723134119 0.493663706
75 0.627207503 0.614214794 0.382113586
80 0.527935875 0.563262629 0.338295866
85 0.530157676 0.569695233 0.360767385
90 0.52769226 0.575098319 0.343124876
95 0.579347459 0.654876609 0.476912189
100 0.699230463 0.768010205 0.612023521
105 0.824523571 0.882174594 0.735396402
110 0.884855704 0.855413174 0.678734309
115 0.744415037 0.727373557 0.544301017
120 0.619853996 0.605208185 0.41121391
125 0.484801273 0.471673179 0.276416859
130 0.347577021 0.342978788 0.141105242
135 0.214697189 0.210646775 0.017811129
140 0.119339046 0.161672897 0.001673133
145 0.120750396 0.157346826 0.001219919
150 0.117113875 0.1467522 0.000711289
155 0.1171095 0.149750433 0.000632521
160 0.120347502 0.144487787 0.000571961
165 0.117060232 0.144052997 0.000492796
170 0.115956611 0.14547732 0.000334864
175 0.119552398 0.149383913 0.0002557
180 0.114846535 0.152493874 0.000176536
185 0.118083748 0.150920532 0.000176536
190 0.120968769 0.15210084 0.000176932
195 0.121689504 0.156814911 9.77677E-05
200 0.12023871 0.159820234 0.000279449
205 0.126383247 0.169620213 0.000279449
210 0.13396703 0.185969912 0.000279449
215 0.136132105 0.213301032 0.000279449
220 0.157439977 0.271245435 0.000279449
225 0.186685834 0.337033153 0.000437382
230 0.236158101 0.416289028 0.000353072
235 0.284885896 0.490697907 0.0005114
240 0.345901258 0.576100684 0.000608772
245 0.404758071 0.652878827 0.0007671
250 0.444835036 0.701785853 0.000669728
255 0.474803779 0.735786078 0.000817369
260 0.498275507 0.745443844 0.000799161
265 0.580554134 0.829562809 0.001073069
270 0.693218384 0.869969619 0.000975302
275 0.758934732 0.885371896 0.101869143
280 0.82826329 0.904731383 0.254214102
285 0.904087071 0.932984404 0.41279165
290 0.965466457 0.972053877 0.567709838
295 0.964446241 0.930327737 0.724757936
300 0.912808182 0.914638058 0.882982808
305 0.918229831 0.925128824 0.935712821
310 0.918593426 0.929642975 0.939234832
315 0.914634116 0.920075456 0.882116357
320 0.905187178 0.900496482 0.825986642
325 0.902924858 0.888702194 0.771357482
330 0.907977104 0.882474048 0.71904031
335 0.905056155 0.878421911 0.710297823
340 0.907941892 0.878057518 0.713805188
345 0.909380422 0.88853602 0.765051271
350 0.873700373 0.822226808 0.666621807
355 0.756083991 0.710951901 0.563856922
360 0.641627657 0.598558931 0.458290024
365 0.533319373 0.486338871 0.313513944
370 0.402608201 0.350874778 0.154236981
375 0.268283313 0.212111508 0.001324019
380 0.17800976 0.162039842 0.00096501
385 0.165012932 0.145945927 0.000975697
390 0.156342667 0.15314007 0.000714456
395 0.144079555 0.175248316 0.000646375
400 0.1552706 0.216300116 0.000627771
405 0.175856232 0.2479449 0.000530399
410 0.191741737 0.285867882 0.000451235
415 0.202560582 0.331037042 0.000450839
420 0.207549576 0.319926169 0.000371675
425 0.200301346 0.279737782 0.000255304
430 0.194120235 0.240355597 0.00017614
435 0.18502176 0.215868374 0.00017614
440 0.176988467 0.18191983 0.00017614
445 0.168294464 0.141311186 7.91641E-05
450 0.157860083 0.131003892 7.91641E-05
455 0.15641725 0.126193264 0
460 0.149183507 0.121360587 9.73718E-05
465 0.141641964 0.117699287 0.000176536
470 0.203793649 0.230390719 0.000608772
475 0.412798751 0.388853198 0.000608772
480 0.539926471 0.520260687 0.105658333
485 0.671379175 0.652468282 0.263044461
490 0.801724171 0.773126455 0.369678887
495 0.934598265 0.901720957 0.52666207
500 1 0.916495825 0.692066729
505 0.921749888 0.888187578 0.861785039
510 0.864344585 0.778203785 0.756832851
515 0.713780708 0.632924825 0.599533407
520 0.563993145 0.500520855 0.492801609
525 0.414894405 0.355482437 0.335739262
530 0.263598247 0.208346774 0.170000135
535 0.112300655 0.060820982 0.000360988
540 0.020219885 0.022100164 0.000263616
545 0.021662073 0.023015471 0.000176932
550 0.022385677 0.023149035 0.000176932
555 0.018777052 0.022496034 0.000305969
560 0.08740976 0.209006226 0.000305969
565 0.293946864 0.393414281 0.106436516
570 0.444875053 0.545516964 0.225462892
575 0.592918149 0.698014525 0.352366096
580 0.743487835 0.850379302 0.530450467
585 0.895145364 1 0.704299956
590 0.978892427 0.960494602 0.878964439
595 0.922931463 0.922960897 0.945036372
600 0.921134358 0.917470187 1
605 0.922219405 0.875015118 0.953445973
610 0.791912491 0.730131319 0.775677862
615 0.647515884 0.59105789 0.601875081
620 0.506345804 0.452188139 0.427507859
625 0.364820736 0.313322782 0.255737615
630 0.223647071 0.173787907 0.082100287
635 0.08032626 0.07109602 0.002262906
640 0.068030231 0.070156892 0.00234207
645 0.072694642 0.069309784 0.002244698
650 0.07232739 0.069165515 0.001928833
655 0.07086082 0.070304421 0.001417829
660 0.069765732 0.070798337 0.001065153
665 0.068302102 0.069761873 0.002213824
670 0.066943247 0.093661033 0.089533399
675 0.053845588 0.144303818 0.221415232
680 0.043755367 0.20956501 0.344657493
685 0.087116876 0.282479663 0.345593608
690 0.149667655 0.362690404 0.347685519
695 0.222607061 0.501162159 0.348747901
700 0.435941164 0.638975383 0.26662624
705 0.539539784 0.658906202 0.137063915
710 0.611071927 0.685458273 0.01425389
715 0.620815765 0.697839276 0.013475311
720 0.610279548 0.696655849 0.011816032
725 0.591493962 0.645121718 0.009367487
730 0.426070749 0.573387798 0.00395108
735 0.391525804 0.591855585 0.001709944
740 0.385322102 0.581621241 0.00119894
745 0.379876858 0.574542513 0.001041008
750 0.383454 0.578316818 0.000608376
755 0.383812574 0.574260994 0.000334468
760 0.388512055 0.664622922 0.000413632
765 0.347349326 0.727941273 0.035894186
770 0.295351258 0.785636627 0.235372653
775 0.252023527 0 0

==> plots/data/controller_scale.txt <==
1 1 1 1
2 1 1 1
3 1 1 0.948453608
5 1 0.927835052 0.391752577
6.5 1 0.597938144 0.127835052
8 1 0.154639175 0.039175258
10 1 0.055257732 0.037113402

==> plots/data/elastic_scale.txt <==
10 1 1 1 1 1
20 0.997333333 1 1 1 1
40 0.919666667 1 1 1 1
60 0.6 1 1 1 1
80 0.186 0.994333333 1 1 1
120 0.173666667 0.996333333 0.997333333 1 1
160 0.158666667 0.141666667 0.994666667 1 0.48
200 0 0.010906667 0.998333333 1 0.3
240 0 0 0.995666667 1 0
280 0 0 0.962 1 0
320 0 0 0.312333333 1 0
360 0 0 0.286666667 1 0
400 0 0 0 1 0
560 0 0 0 1 0
600 0 0 0 0.705666667 0

==> plots/data/learning.txt <==
1 0.960810772 0.97769822
5 0.960810772 0.978827118
10 0.985650396 0.997269106
14.33333333 0.991589093 0.996868705
18.83333333 1 0.99607341
23.33333333 0.8712112 0.874979227
27.83333333 0.71298422 0.715995604
32.33333333 0.559260779 0.558963949
36.83333333 0.432328467 0.516045551
41.33333333 0.268198892 0.444958995
45.83333333 0.102875232 0.366454107
50.33333333 0.128514013 0.473102638
54.83333333 0.17776319 0.628179998
59.33333333 0.223804926 0.789117141
63.83333333 0.271855089 0.828131602
68.33333333 0.33670878 0.902340065
72.83333333 0.402359163 0.979285552
77.33333333 0.412353437 0.99606953
81.83333333 0.411542353 0.998808182
86.33333333 0.411938314 0.996079694
90.83333333 0.423541954 1
95.33333333 0.427542033 0.996106227
99.83333333 0.433952145 0.998453864

==> plots/data/new_elastic_scale.txt <==
2 40 120
3 60 280
5 120 560
10 180 960

==> plots/data/only_crossfire.txt <==
0 1 1
2 1 1
4 1 1
6 1 1
8 1 1
10 0.913642173 1
12 0.852091768 0.920799775
14 0.788950171 0.840138655
16 0.729385503 0.761943721
18 0.66900516 0.682732246
20 0.607048456 0.601866591
22 0.547084589 0.522760452
24 0.485928728 0.442672031
26 0.422768118 0.363116937
28 0.358433659 0.284245502
30 0.294475441 0.20413765
32 0.234505262 0.126040382
34 0.172140761 0.046371259
36 0.113368178 0.00189093
38 0.088335595 0.001566742
40 0.087942708 0.001249712
42 0.086334948 0.001351979
44 0.085540417 0.001147955
46 0.085524717 0.001022166
48 0.083162662 0.000919898
50 0.080771494 0.001022166
52 0.079976174 0.000817631
54 0.077973161 0.000817631
56 0.079166811 0.000715363
58 0.081535967 0.000715363
60 0.084319311 0.000613095
62 0.081527368 0.000613095
64 0.080335295 0.000636617
66 0.076342522 0.000636617
68 0.077910914 0.000432593
70 0.079879294 0.000432593
72 0.080676113 0.000330325
74 0.084637408 0.000330325
76 0.104100147 0.000228057
78 0.123151932 0.000228057
80 0.15294255 0.000125789
82 0.1723888 0.000125789
84 0.199006343 0.000125789
86 0.220458763 0.000377368
88 0.242304148 0.000479124
90 0.267332786 0.00068366
92 0.289975701 0.00068366
94 0.315796503 0.00055787
96 0.341221184 0.00055787
98 0.361876785 0.00068366
100 0.387699086 0.000785416
102 0.413915064 0.000887684
104 0.43774374 0.000887684
106 0.438933446 0.000887684
108 0.444095413 0.001013473
110 0.444095413 0.001115741
112 0.44647948 0.001218009
114 0.448463638 0.001218009
116 0.452436688 0.00096643
118 0.455616075 0.000864674
120 0.452038279 0.000660138
122 0.453226328 0.000660138
124 0.456005728 0.000660138
126 0.45 0.000660138
128 0.45 0.000660138
130 0.45 0.000660138
132 0.45 0.000660138
134 0.45 0.000660138
136 0.45 0.000660138
138 0.45 0.000660138
140 0.45 0.000660138
142 0.45 0.000660138
144 0.45 0.000660138
146 0.45 0.000660138
148 0.45 0.000660138
150 0.45 0.000660138
152 0.45 0.000660138
154 0.45 0.000660138
156 0.45 0.000660138
158 0.45 0.000660138
160 0.45 0.000660138
162 0.45 0.000660138
164 0.45 0.000660138
166 0.45 0.000660138
168 0.45 0.000660138
170 0.45 0.000660138
172 0.45 0.000660138
174 0.45 0.000660138
176 0.45 0.000660138
178 0.45 0.000660138
180 0.45 0.000660138
182 0.45 0.000660138
184 0.45 0.000660138
186 0.45 0.000660138
188 0.45 0.000660138
190 0.45 0.000660138
192 0.45 0.000660138
194 0.45 0.000660138
196 0.45 0.000660138
198 0.45 0.000660138
200 0.45 0.000660138
202 0.45 0.000660138
204 0.45 0.000660138
206 0.45 0.000660138
208 0.45 0.000660138
210 0.45 0.000660138
212 0.45 0.000660138
214 0.45 0.000660138
216 0.45 0.000660138
218 0.45 0.000660138
220 0.45 0.000660138
222 0.45 0.000660138
224 0.45 0.000660138
226 0.45 0.000660138
228 0.45 0.000660138
230 0.45 0.000660138
232 0.45 0.000660138
234 0.45 0.000660138
236 0.45 0.000660138
238 0.45 0.000660138
240 0.45 0.000660138

==> plots/data/only_dns.txt <==
0 1 1
2 1 1
4 1 1
6 1 1
8 1 1
10 1 1
12 1 1
14 0.9677095 0.93940542
16 0.918167316 0.881316384
18 0.865874923 0.822571831
20 0.813594127 0.765588335
22 0.766544014 0.70738622
24 0.715974249 0.649979106
26 0.666961832 0.590744925
28 0.622265017 0.531844816
30 0.579239866 0.471520593
32 0.537182022 0.398083158
34 0.509152453 0.312126608
36 0.478776843 0.2253498
38 0.44074333 0.137651136
40 0.408801695 0.049212002
42 0.368881061 0.023321371
44 0.372979945 0.022575161
46 0.383923348 0.022919565
48 0.410211907 0.023606079
50 0.424191031 0.023235844
52 0.435678558 0.022432233
54 0.450209698 0.021971878
56 0.463691008 0.02151382
58 0.469581867 0.020571873
60 0.476577544 0.020913981
62 0.493753254 0.020457071
64 0.500742383 0.019396304
66 0.498268299 0.019280929
68 0.501074601 0.018390068
70 0.503723196 0.017702981
72 0.506023794 0.017358002
74 0.511479164 0.017014171
76 0.515201887 0.016211134
78 0.515856541 0.015294443
80 0.527640785 0.014720435
82 0.529874166 0.013918546
84 0.538533695 0.012658598
86 0.541512142 0.011510582
88 0.54853551 0.010338458
90 0.561126749 0.009476872
92 0.545507913 0.008904586
94 0.530399672 0.007873668
96 0.527108809 0.006956977
98 0.535718478 0.006013308
100 0.524854995 0.005210271
102 0.527465484 0.004064551
104 0.530899143 0.003376315
106 0.535564085 0.002803455
108 0.524359231 0.002000992
110 0.527418622 0.00131333
112 0.527762043 0.000995904
114 0.518535589 0.000881102
116 0.514106537 0.000881676
118 0.600259479 0.000881676
120 0.623303249 0.001472331
122 0.663806665 0.084445187
124 0.699957556 0.167637888
126 0.736498256 0.251943591
128 0.762719756 0.333887251
130 0.80367231 0.419190006
132 0.838681856 0.499628617
134 0.872881093 0.584678808
136 0.902696325 0.669603866
138 0.939251148 0.754159836
140 0.962312353 0.839463739
142 0.995299004 0.921013055
144 1 1
146 1 1
148 1 1
150 1 1
152 1 1
154 1 1
156 1 1
158 1 1
160 1 1
162 1 1
164 1 1
166 1 1
168 1 1
170 1 1
172 1 1
174 1 1
176 1 1
178 1 1
180 1 1
182 1 1
184 1 1
186 1 1
188 1 1
190 1 1
192 1 1
194 1 1
196 1 1
198 1 1
200 1 1
202 1 1
204 1 1
206 1 1
208 1 1
210 1 1
212 1 1
214 1 1
216 1 1
218 1 1
220 1 1
222 1 1
224 1 1
226 1 1
228 1 1
230 1 1
232 1 1
234 1 1
236 1 1
238 1 1
240 1 1

==> plots/data/only_elephant.txt <==
0 1 1
2 1 1
4 1 1
6 1 1
8 1 1
10 0.948599097 0.940939346
12 0.881536756 0.901824524
14 0.815332297 0.888208303
16 0.749393944 0.894621946
18 0.683849188 0.813408861
20 0.617910046 0.787066917
22 0.551243827 0.762013264
24 0.48454108 0.710087478
26 0.41982399 0.661702526
28 0.355472963 0.632514978
30 0.289135412 0.601733237
32 0.223231851 0.554811895
34 0.156499045 0.481473645
36 0.090559903 0.389292861
38 0.02462155 0.295643631
40 0.022238983 0.201465423
42 0.023032646 0.107551402
44 0.024225508 0.014303592
46 0.030589804 0
48 0.106070262 0
50 0.206991574 0
52 0.293981649 0
54 0.360715244 0.000149323
56 0.425463891 0.000588225
58 0.489814128 0.000588225
60 0.556150891 0.048070587
62 0.622487653 0.113515262
64 0.689220459 0.17987764
66 0.755158812 0.24689051
68 0.821096376 0.31373169
70 0.887430771 0.379826253
72 0.953765956 0.445923235
74 1 0.511098886
76 1 0.604738443
78 1 0.696541384
80 1 0.790178523
82 1 0.885784068
84 1 0.978352971
86 1 1
88 1 1
90 1 1
92 1 1
94 1 1
96 1 1
98 1 1
100 1 1
102 1 1
104 1 1
106 1 1
108 1 1
110 1 1
112 1 1
114 1 1
116 1 1
118 1 1
120 1 1
122 1 1
124 1 1
126 1 1
128 1 1
130 1 1
132 1 1
134 1 1
136 1 1
138 1 1
140 1 1
142 1 1
144 1 1
146 1 1
148 1 1
150 1 1
152 1 1
154 1 1
156 1 1
158 1 1
160 1 1
162 1 1
164 1 1
166 1 1
168 1 1
170 1 1
172 1 1
174 1 1
176 1 1
178 1 1
180 1 1
182 1 1
184 1 1
186 1 1
188 1 1
190 1 1
192 1 1
194 1 1
196 1 1
198 1 1
200 1 1
202 1 1
204 1 1
206 1 1
208 1 1
210 1 1
212 1 1
214 1 1
216 1 1
218 1 1
220 1 1
222 1 1
224 1 1
226 1 1
228 1 1
230 1 1
232 1 1
234 1 1
236 1 1
238 1 1
240 1 1

==> plots/data/only_syn.txt <==
0 1 1
2 1 1
4 1 1
6 1 1
8 1 1
10 1 1
12 0.880273838 0.921790988
14 0.827443473 0.862095497
16 0.776233492 0.78295698
18 0.72419758 0.726151734
20 0.675355255 0.668933137
22 0.638399498 0.611539454
24 0.638434211 0.554273204
26 0.638056314 0.496302329
28 0.638076826 0.438459421
30 0.63769814 0.438425689
32 0.637715417 0.444931685
34 0.637732774 0.45803684
36 0.637749341 0.463483757
38 0.667935134 0.474741682
40 0.719985168 0.484485415
42 0.772403001 0.495991245
44 0.825248276 0.544516085
46 0.876077126 0.613282275
48 0.928128816 0.683901048
50 0.97698621 0.753095046
52 1 0.822790741
54 1 0.892819472
56 1 0.963553362
58 1 1
60 1 1
62 1 1
64 1 1
66 1 1
68 1 1
70 1 1
72 1 1
74 1 1
76 1 1
78 1 1
80 1 1
82 1 1
84 1 1
86 1 1
88 1 1
90 1 1
92 1 1
94 1 1
96 1 1
98 1 1
100 1 1
102 1 1
104 1 1
106 1 1
108 1 1
110 1 1
112 1 1
114 1 1
116 1 1
118 1 1
120 1 1
122 1 1
124 1 1
126 1 1
128 1 1
130 1 1
132 1 1
134 1 1
136 1 1
138 1 1
140 1 1
142 1 1
144 1 1
146 1 1
148 1 1
150 1 1
152 1 1
154 1 1
156 1 1
158 1 1
160 1 1
162 1 1
164 1 1
166 1 1
168 1 1
170 1 1
172 1 1
174 1 1
176 1 1
178 1 1
180 1 1
182 1 1
184 1 1
186 1 1
188 1 1
190 1 1
192 1 1
194 1 1
196 1 1
198 1 1
200 1 1
202 1 1
204 1 1
206 1 1
208 1 1
210 1 1
212 1 1
214 1 1
216 1 1
218 1 1
220 1 1
222 1 1
224 1 1
226 1 1
228 1 1
230 1 1
232 1 1
234 1 1
236 1 1
238 1 1
240 1 1

==> plots/data/only_udp.txt <==
0 1 1
2 1 1
4 1 1
6 1 1
8 1 1
10 1 0.99953498
12 0.997007353 0.93315961
14 0.933512315 0.866233975
16 0.869256592 0.801160764
18 0.810135301 0.734449007
20 0.753472948 0.669573851
22 0.695207567 0.603528232
24 0.636150102 0.538037983
26 0.575470754 0.471641174
28 0.518809978 0.404461335
30 0.460529609 0.338070651
32 0.401915443 0.271554397
34 0.343240687 0.202066302
36 0.284609953 0.133690989
38 0.227061079 0.073014795
40 0.16682653 0.015071552
42 0.123140572 0.015360978
44 0.126764836 0.015353831
46 0.134721113 0.015143015
48 0.131987393 0.015558011
50 0.132736166 0.015184362
52 0.132641573 0.015201207
54 0.133750178 0.014439615
56 0.134494848 0.013809719
58 0.130002919 0.012881721
60 0.128717042 0.012144121
62 0.12463441 0.011532091
64 0.119773183 0.01069189
66 0.120425706 0.010081391
68 0.116391199 0.009367271
70 0.113865992 0.008551572
72 0.112181706 0.007524546
74 0.108085031 0.006698127
76 0.102433217 0.005770639
78 0.101494548 0.004743614
80 0.096651388 0.003893204
82 0.092235827 0.003263819
84 0.090203544 0.002754389
86 0.088552472 0.002244449
88 0.086927276 0.001938179
90 0.084097464 0.001758501
92 0.085624911 0.001374132
94 0.087959354 0.00139455
96 0.084751645 0.00108828
98 0.084308345 0.0009867
100 0.083879956 0.00078252
102 0.081878521 0.000908601
104 0.08505633 0.000806511
106 0.085831848 0.000806511
108 0.085832636 0.000806511
110 0.085020039 0.000806511
112 0.090181138 0.000704421
114 0.091755132 0.000829992
116 0.102082932 0.000829992
118 0.114398047 0.000829992
120 0.137441028 0.000806001
122 0.158096628 0.000806001
124 0.183514998 0.000581403
126 0.207345251 0.000683493
128 0.227203244 0.000683493
130 0.250243069 0.000683493
132 0.276059769 0.000557412
134 0.299495637 0.000809064
136 0.327302886 0.000911154
138 0.361858561 0.000911154
140 0.39125069 0.000911154
142 0.440102482 0.000911154
144 0.496504331 0.001013244
146 0.549335484 0.001240904
148 0.600976143 0.001445084
150 0.640698518 0.001342994
152 0.681211402 0.001217424
154 0.718552787 0.001217424
156 0.757482289 0.001366986
158 0.799988008 0.001673256
160 0.840505625 0.001673256
162 0.878242265 0.001673256
164 0.915977405 0.00173502
166 0.951331477 0.001884072
168 0.980728419 0.001884072
170 1 0.002088252
172 1 0.002088252
174 1 0.002027508
176 1 0.001925418
178 1 0.002201061
180 1 0.002939172
182 1 0.003167343
184 1 0.003371013
186 1 0.003244932
188 1 0.003370503
190 1 0.003370503
192 1 0.003826335
194 1 0.003512918
196 1 0.04943557
198 1 0.126593689
200 1 0.203350595
202 1 0.280660318
204 1 0.358653534
206 1 0.436264423
208 1 0.512970284
210 1 0.58931883
212 1 0.665263609
214 1 0.740270692
216 1 0.816204241
218 1 0.892520629
220 1 0.969045279
222 1 1
224 1 1
226 1 1
228 1 1
230 1 1
232 1 1
234 1 1
236 1 1
238 1 1
240 1 1

==> template.la_.txt <==
% TEMPLATE for Usenix papers, specifically to meet requirements of
%  USENIX '05
% originally a template for producing IEEE-format articles using LaTeX.
%   written by Matthew Ward, CS Department, Worcester Polytechnic Institute.
% adapted by David Beazley for his excellent SWIG paper in Proceedings,
%   Tcl 96
% turned into a smartass generic template by De Clarke, with thanks to
%   both the above pioneers
% use at your own risk.  Complaints to /dev/null.
% make it two column with no page numbering, default is 10 point

% Munged by Fred Douglis <douglis@research.att.com> 10/97 to separate
% the .sty file from the LaTeX source template, so that people can
% more easily include the .sty file into an existing document.  Also
% changed to more closely follow the style guidelines as represented
% by the Word sample file. 

% Note that since 2010, USENIX does not require endnotes. If you want
% foot of page notes, don't include the endnotes package in the 
% usepackage command, below.

% This version uses the latex2e styles, not the very ancient 2.09 stuff.
\documentclass[letterpaper,twocolumn,10pt]{article}
\usepackage{usenix,epsfig,endnotes}
\begin{document}

%don't want date printed
\date{}

%make title bold and 14 pt font (Latex default is non-bold, 16 pt)
\title{\Large \bf Wonderful : A Terrific Application and Fascinating Paper}

%for single author (just remove % characters)
\author{
{\rm Your N.\ Here}\\
Your Institution
\and
{\rm Second Name}\\
Second Institution
% copy the following lines to add more authors
% \and
% {\rm Name}\\
%Name Institution
} % end author

\maketitle

% Use the following at camera-ready time to suppress page numbers.
% Comment it out when you first submit the paper for review.
\thispagestyle{empty}


\subsection*{Abstract}
Your Abstract Text Goes Here.  Just a few facts.
Whet our appetites.

\section{Introduction}

A paragraph of text goes here.  Lots of text.  Plenty of interesting
text. \\

More fascinating text. Features\endnote{Remember to use endnotes, not footnotes!} galore, plethora of promises.\\

\section{This is Another Section}

Some embedded literal typset code might 
look like the following :

{\tt \small
\begin{verbatim}
int wrap_fact(ClientData clientData,
              Tcl_Interp *interp,
              int argc, char *argv[]) {
    int result;
    int arg0;
    if (argc != 2) {
        interp->result = "wrong # args";
        return TCL_ERROR;
    }
    arg0 = atoi(argv[1]);
    result = fact(arg0);
    sprintf(interp->result,"%d",result);
    return TCL_OK;
}
\end{verbatim}
}

Now we're going to cite somebody.  Watch for the cite tag.
Here it comes~\cite{Chaum1981,Diffie1976}.  The tilde character (\~{})
in the source means a non-breaking space.  This way, your reference will
always be attached to the word that preceded it, instead of going to the
next line.

\section{This Section has SubSections}
\subsection{First SubSection}

Here's a typical figure reference.  The figure is centered at the
top of the column.  It's scaled.  It's explicitly placed.  You'll
have to tweak the numbers to get what you want.\\

% you can also use the wonderful epsfig package...
\begin{figure}[t]
\begin{center}
\begin{picture}(300,150)(0,200)
\put(-15,-30){\special{psfile = fig1.ps hscale = 50 vscale = 50}}
\end{picture}\\
\end{center}
\caption{Wonderful Flowchart}
\end{figure}

This text came after the figure, so we'll casually refer to Figure 1
as we go on our merry way.

\subsection{New Subsection}

It can get tricky typesetting Tcl and C code in LaTeX because they share
a lot of mystical feelings about certain magic characters.  You
will have to do a lot of escaping to typeset curly braces and percent
signs, for example, like this:
``The {\tt \%module} directive
sets the name of the initialization function.  This is optional, but is
recommended if building a Tcl 7.5 module.
Everything inside the {\tt \%\{, \%\}}
block is copied directly into the output. allowing the inclusion of
header files and additional C code." \\

Sometimes you want to really call attention to a piece of text.  You
can center it in the column like this:
\begin{center}
{\tt \_1008e614\_Vector\_p}
\end{center}
and people will really notice it.\\

\noindent
The noindent at the start of this paragraph makes it clear that it's
a continuation of the preceding text, not a new para in its own right.


Now this is an ingenious way to get a forced space.
{\tt Real~$*$} and {\tt double~$*$} are equivalent. 

Now here is another way to call attention to a line of code, but instead
of centering it, we noindent and bold it.\\

\noindent
{\bf \tt size\_t : fread ptr size nobj stream } \\

And here we have made an indented para like a definition tag (dt)
in HTML.  You don't need a surrounding list macro pair.
\begin{itemize}
\item[]  {\tt fread} reads from {\tt stream} into the array {\tt ptr} at
most {\tt nobj} objects of size {\tt size}.   {\tt fread} returns
the number of objects read. 
\end{itemize}
This concludes the definitions tag.

\subsection{How to Build Your Paper}

You have to run {\tt latex} once to prepare your references for
munging.  Then run {\tt bibtex} to build your bibliography metadata.
Then run {\tt latex} twice to ensure all references have been resolved.
If your source file is called {\tt usenixTemplate.tex} and your {\tt
  bibtex} file is called {\tt usenixTemplate.bib}, here's what you do:
{\tt \small
\begin{verbatim}
latex usenixTemplate
bibtex usenixTemplate
latex usenixTemplate
latex usenixTemplate
\end{verbatim}
}


\subsection{Last SubSection}

Well, it's getting boring isn't it.  This is the last subsection
before we wrap it up.

\section{Acknowledgments}

A polite author always includes acknowledgments.  Thank everyone,
especially those who funded the work. 

\section{Availability}

It's great when this section says that MyWonderfulApp is free software, 
available via anonymous FTP from

\begin{center}
{\tt ftp.site.dom/pub/myname/Wonderful}\\
\end{center}

Also, it's even greater when you can write that information is also 
available on the Wonderful homepage at 

\begin{center}
{\tt http://www.site.dom/\~{}myname/SWIG}
\end{center}

Now we get serious and fill in those references.  Remember you will
have to run latex twice on the document in order to resolve those
cite tags you met earlier.  This is where they get resolved.
We've preserved some real ones in addition to the template-speak.
After the bibliography you are DONE.

{\footnotesize \bibliographystyle{acm}
\bibliography{../common/bibliography}}


\theendnotes

\end{document}








